Predicting Where Steering Vectors Succeed

Steering vectors work for some concepts and layers but fail for others, and practitioners have no way to predict which setting applies before running an intervention. We introduce the Linear Accessibility Profile (LAP), a per-layer diagnostic that repurposes the logit lens as a predictor of steering vector effectiveness. The key measure, $A_{\mathrm{lin}}$, applies the model's unembedding matrix to intermediate hidden states, requiring no training. Across 24 controlled binary concept families on five models (Pythia-2.8B to Llama-8B), peak $A_{\mathrm{lin}}$ predicts steering effectiveness at $\rho = +0.86$ to $+0.91$ and layer selection at $\rho = +0.63$ to $+0.92$. A three-regime framework explains when difference-of-means steering works, when nonlinear methods are needed, and when no method can work. An entity-steering demo confirms the prediction end-to-end: steering at the LAP-recommended layer redirects completions on Gemma-2-2B and OLMo-2-1B-Instruct, while the middle layer (the standard heuristic) has no effect on either model.

==> data/fig1_emergence.csv <==
layer,analogyalin,analogyamlp,arithmeticalin,arithmeticamlp,geographyalin,geographyamlp,sequencealin,sequenceamlp,wordtransformalin,wordtransformamlp
0,0.0,0.0,0.0,0.1497,0.0,0.1327,0.0,0.1034,0.0,0.0
1,0.0,0.0,0.0,0.1916,0.0,0.3982,0.0,0.4253,0.0,0.0
2,0.0,0.0,0.0,0.1078,0.0,0.3009,0.0,0.5172,0.0,0.0
3,0.0,0.0143,0.0,0.2934,0.0,0.1504,0.0,0.5632,0.0,0.049
4,0.0,0.0,0.0,0.2036,0.0,0.1858,0.0,0.2414,0.0,0.0784
5,0.0,0.0,0.0,0.2695,0.0,0.115,0.0,0.8851,0.0,0.0098
6,0.0,0.0,0.0,0.3772,0.0,0.1504,0.0,0.7816,0.0,0.0098
7,0.0,0.0,0.0,0.485,0.0,0.5752,0.0,0.5287,0.0,0.0392
8,0.0,0.0143,0.0,0.4611,0.0,0.5487,0.0,0.1609,0.0,0.0392
9,0.0,0.0143,0.0,0.4371,0.0,0.5841,0.0,0.1149,0.0,0.0294
10,0.0,0.0,0.0,0.3713,0.0,0.531,0.0,0.1034,0.0,0.0294
11,0.0,0.0,0.0,0.485,0.0,0.4956,0.0,0.5287,0.0,0.0098
12,0.0,0.0,0.0,0.5988,0.0,0.4602,0.0,0.092,0.0,0.0196
13,0.0,0.0286,0.0,0.5689,0.0,0.4956,0.0,0.5862,0.0,0.0294
14,0.0,0.0429,0.0,0.6228,0.0,0.4956,0.0,0.6552,0.0,0.0882
15,0.0,0.0429,0.0,0.6347,0.0,0.708,0.0,0.7241,0.0,0.0686
16,0.0431,0.1143,0.0,0.7126,0.0,0.8142,0.0,0.8391,0.002,0.2353
17,0.0977,0.2429,0.0,0.5689,0.0,0.7611,0.0,0.7816,0.0356,0.2941
18,0.25,0.4,0.0,0.8802,0.0284,0.9469,0.0346,0.8046,0.1581,0.549
19,0.3592,0.4143,0.0,0.8683,0.055,0.9646,0.1363,0.8161,0.2945,0.5588
20,0.3103,0.5,0.0036,0.8982,0.0709,0.9381,0.5982,0.931,0.3261,0.6078
21,0.2845,0.5286,0.2635,0.8743,0.0975,0.9646,0.6305,0.954,0.3419,0.5882
22,0.273,0.5286,0.5451,0.9042,0.2624,0.9912,0.6536,0.9195,0.4427,0.6275
23,0.3276,0.5571,0.6859,0.8862,0.0603,1.0,0.6397,0.8736,0.3755,0.598
24,0.4511,0.6286,0.6426,0.8802,0.1879,0.9912,0.7113,0.8851,0.5119,0.6373
25,0.0086,0.4714,0.5728,0.8503,0.2801,1.0,0.3372,0.8851,0.0968,0.6471


==> data/fig2_Qwen257B.csv <==
family,peakalin,maxdp
age,0.0,0.00025
animal,0.48,0.0
continent,0.7,0.17471
danger,0.017,0.00342
daynight,0.1761,0.04016
edible,0.0,0.0
gender,0.474,0.09842
habitat,0.0057,0.00227
hardness,0.125,0.01989
indoor,0.0227,0.04045
material,0.3352,0.20182
moisture,0.0284,0.00354
natural,0.0,5e-05
parity,0.6088,0.27369
phase,0.2273,0.10109
plant,0.1307,0.00818
plural,0.4432,0.14082
sentiment,0.4489,0.07858
shape,0.0625,0.00363
size,0.1307,0.01827
speed,0.0966,0.01035
taste,0.1875,0.0296
temperature,0.1364,0.02319
volume,0.0284,0.00064
weight,0.0341,0.00565


==> data/fig2_gemma22b.csv <==
family,peakalin,maxdp
age,0.0,0.00015
animal,0.415,0.13225
continent,0.4111,0.19849
danger,0.0,0.00132
daynight,0.1307,0.06399
edible,0.0,0.0
gender,0.4948,0.15099
habitat,0.0057,0.00815
hardness,0.0625,0.01684
indoor,0.0568,0.02391
material,0.375,0.16685
moisture,0.017,0.00687
natural,0.0,0.00021
parity,0.2653,0.00595
phase,0.2102,0.1465
plant,0.4886,0.03815
plural,0.142,0.05043
sentiment,0.1307,0.01932
shape,0.0057,0.00152
size,0.0739,0.02398
speed,0.0739,0.00493
taste,0.1761,0.03174
temperature,0.108,0.02417
volume,0.0114,0.00037
weight,0.0057,0.00365


==> data/fig3_chaotic.csv <==
lambda,dp,alin
10430.2,1e-05,0.0
8689.7,1e-05,0.0
9639.7,-0.0,0.0
8126.3,-2e-05,0.0
6907.2,-2e-05,0.0
5891.0,-5e-05,0.0
5764.5,-1e-05,0.0
5104.3,0.00012,0.0
4497.7,0.00014,0.0
3905.7,0.00017,0.0
3733.5,0.0001,0.0
3521.6,0.00023,0.0
3309.4,3e-05,0.0
2795.7,0.00031,0.0
2587.2,0.0004,0.0
2373.9,9e-05,0.0
2060.8,0.00235,0.0431
2007.5,0.00525,0.0977
1852.2,0.01982,0.25
1547.0,0.02491,0.3592
1396.6,0.02487,0.3103
1250.1,0.02742,0.2845
1067.2,0.10144,0.273
958.9,0.15437,0.3276
813.3,0.19095,0.4511
2546.8,0.00238,0.0086
3949.5,-2e-05,0.0
3687.3,-2e-05,0.0
4595.6,-0.00013,0.0
4099.5,-0.00013,0.0
3716.2,5e-05,0.0
3232.2,7e-05,0.0
3506.5,0.00011,0.0
3228.7,0.00026,0.0
2945.7,0.00047,0.0
2750.3,0.00129,0.0
2647.7,0.00137,0.0
2498.9,0.00232,0.0
2279.0,0.00291,0.0
1697.4,0.00563,0.0
1522.8,0.00851,0.0
1300.1,0.00923,0.0
1162.6,0.01395,0.0
1135.5,0.01328,0.0
1037.6,0.02051,0.0
958.4,0.04185,0.0
879.7,0.12646,0.0036
806.7,0.1473,0.2635
698.9,0.22252,0.5451
583.2,0.23861,0.6859
415.5,0.24559,0.6426
1469.3,0.02178,0.5728
3278.3,6e-05,0.0
2783.0,4e-05,0.0
3138.9,0.00011,0.0
2562.2,6e-05,0.0
2448.4,3e-05,0.0
2275.2,7e-05,0.0
2280.0,0.0,0.0
1907.7,1e-05,0.0
1793.9,5e-05,0.0
1702.6,1e-05,0.0
1640.0,2e-05,0.0
1492.7,4e-05,0.0
1471.0,0.0001,0.0
1262.1,4e-05,0.0
1176.1,-7e-05,0.0
1080.8,0.00053,0.0
925.0,0.00302,0.0
910.8,0.0031,0.0
784.7,0.02028,0.0284
684.6,0.03137,0.055
606.7,0.08143,0.0709
530.0,0.12404,0.0975
452.3,0.23725,0.2624
404.9,0.23775,0.0603
348.6,0.22443,0.1879
1063.3,0.00279,0.2801
4472.0,2e-05,0.0
4157.9,3e-05,0.0
4584.4,2e-05,0.0
3878.1,0.0,0.0
3717.9,1e-05,0.0
3105.3,-7e-05,0.0
3112.4,-0.00011,0.0
2756.4,-8e-05,0.0
2685.1,-7e-05,0.0
2502.2,-0.00012,0.0
2301.6,-6e-05,0.0
1925.4,-1e-05,0.0
1926.1,0.00012,0.0
1587.4,0.00016,0.0
1392.1,0.00014,0.0
1327.4,0.00159,0.0
1107.3,0.00266,0.0
1037.6,0.00561,0.0
969.3,0.01675,0.0346
827.8,0.01729,0.1363
765.2,0.06508,0.5982
664.6,0.07815,0.6305
567.9,0.10006,0.6536
512.7,0.14598,0.6397
418.3,0.15717,0.7113
1130.4,0.00873,0.3372
2873.2,2e-05,0.0
2416.2,4e-05,0.0
2701.4,1e-05,0.0
2018.1,0.0,0.0
1909.3,-5e-05,0.0
1667.0,-4e-05,0.0
1680.6,-3e-05,0.0
1462.7,2e-05,0.0
1360.5,-4e-05,0.0
1240.4,-5e-05,0.0
1197.7,-8e-05,0.0
1127.3,-8e-05,0.0
1053.2,-7e-05,0.0
886.4,0.0,0.0
821.1,0.00016,0.0
747.6,0.00027,0.0
637.9,0.002,0.002
611.5,0.0041,0.0356
564.5,0.04204,0.1581
499.2,0.11524,0.2945
458.7,0.06592,0.3261
409.3,0.06803,0.3419
351.5,0.3159,0.4427
316.0,0.38421,0.3755
276.5,0.3862,0.5119
795.4,0.00157,0.0968


==> data/fig4_refusal.csv <==
layer,separability,cohensd,deltarefusal,deltacomply
0,0.65,0.569,0.00365,-5e-05
1,0.8375,1.084,0.00436,0.00036
2,0.875,1.57,-0.00141,0.00068
3,0.9375,4.274,,
4,0.975,4.74,,
5,0.9875,4.893,-0.01116,0.01454
6,0.975,5.404,,
7,0.975,5.335,,
8,0.9875,6.337,-0.06339,0.1255
9,0.975,5.701,,
10,0.975,5.582,,
11,0.9625,5.401,,
12,0.9875,5.599,-0.05253,0.1578
13,1.0,5.567,-0.04727,0.14606
14,0.9875,5.506,,
15,1.0,5.759,-0.08056,0.21306

